Shortest Path in a Polygon using Sublinear Space

$\renewcommand{\Re}{{\rm I\!\hspace{-0.025em} R}} \newcommand{\SetX}{\mathsf{X}} \newcommand{\VorX}[1]{\mathcal{V} \pth{#1}} \newcommand{\Polygon}{\mathsf{P}} \newcommand{\Space}{\overline{\mathsf{m}}} \newcommand{\pth}[2][\!]{#1\left({#2}\right)}$ We resolve an open problem due to Tetsuo Asano, showing how to compute the shortest path in a polygon, given in a read only memory, using sublinear space and subquadratic time. Specifically, given a simple polygon $\Polygon$ with $n$ vertices in a read only memory, and additional working memory of size $\Space$, the new algorithm computes the shortest path (in $\Polygon$) in $O( n^2 /\, \Space )$ expected time. This requires several new tools, which we believe to be of independent interest.

==> junk/log.txt <==
This is LuaTeX, Version beta-0.80.0 (TeX Live 2015/Debian) (rev 5238) 
 restricted \write18 enabled.
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 10 languages loaded.
(./sublinear_space.tex
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size12.clo))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/fullpage.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3unicode-data.def)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/luatex.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/latex/etex-pkg/etex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/luatex-loader.sty
(/usr/share/texlive/texmf-dist/scripts/oberdiek/oberdiek.luatex.lua)))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-compat.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-modutils.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-loader.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase.loader.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/modutils.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-regs.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-attr.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/attr.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-cctb.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/cctb.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-mcb.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/mcb.lua)))
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-main.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-log.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-fontloader.lua)(
using write cache: /home/sariel/sariel/.texmf-var/luatex-cache/generic)(using re
ad cache: /var/lib/texmf/luatex-cache/generic /home/sariel/sariel/.texmf-var/lua
tex-cache/generic)
luaotfload | main : fontloader loaded in 0.021 seconds
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-override.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-parsers.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-configuration.lu
a)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-status.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-loaders.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-database.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-colors.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-features.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-letterspace.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-auxiliary.lua))
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.lua)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-patches.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-luatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmr.fd)(compiling luc: /var/li
b/texmf/luatex-cache/generic/fonts/otf/lmroman10-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-regular.luc))
(/usr/share/texlive/texmf-dist/tex/xelatex/xunicode/xunicode.sty
(/usr/share/texmf/tex/latex/tipa/t3enc.def(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmromanslant10-regular.luc)(load luc: /home/sariel/sarie
l/.texmf-var/luatex-cache/generic/fonts/otf/lmromanslant10-regular.luc)(compilin
g luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman10-italic.luc)(load 
luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-ita
lic.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman10-
bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/ot
f/lmroman10-bold.luc) (/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmss.fd
)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans10-regular.
luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lms
ans10-regular.luc))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)))))
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.cfg)))
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/luainputenc.sty
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/luainputenc.lua)
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/lutf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/euscript.sty)
(/home/sariel/sariel/papers/styles/picins.sty
Option `picins' Version 3.0 Sep. 1992, TH Darmstadt/HRZ)
(/home/sariel/sariel/papers/styles/sariel_biblatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/xpatch/xpatch.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex2.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/logreq/logreq.sty
(/usr/share/texlive/texmf-dist/tex/latex/logreq/logreq.def))
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/blx-dm.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/blx-compat.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/bbx/alphabetic.bbx
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/bbx/standard.bbx))
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/cbx/alphabetic.cbx)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.cfg)))

Package biblatex Warning: Macro 'journal' already defined.
(biblatex)                Using \renewbibmacro on input line 135.


Package biblatex Warning: Macro 'booktitle' already defined.
(biblatex)                Using \renewbibmacro on input line 135.

) (/usr/share/texlive/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/mleftright.sty)
(/home/sariel/sariel/papers/styles/footnote_fix.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/share/texlive/texmf-dist/tex/latex/footmisc/footmisc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(./titlesec.sty) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
(/usr/share/texlive/texmf-dist/scripts/oberdiek/pdftexcmds.lua)))
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))

LaTeX Warning: Unknown theoremstyle `remark'. Using `plain' on input line 191.

(/usr/share/texlive/texmf-dist/tex/latex/biblatex/lbx/english.lbx)
No file sublinear_space.aux.
(/usr/share/texmf/tex/latex/tipa/t3cmr.fd)(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmroman12-regular.luc)(load luc: /home/sariel/sariel/.te
xmf-var/luatex-cache/generic/fonts/otf/lmroman12-regular.luc)
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(./sublinear_space.bbl) ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))(compili
ng luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman17-regular.luc)(loa
d luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman17-r
egular.luc) (/usr/share/texlive/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmroman7-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman7-regular.luc)(comp
iling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman5-regular.luc)(l
oad luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman5-
regular.luc) (/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmtt.fd)(compilin
g luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono10-regular.luc)(load 
luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmmono10-regu
lar.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman8-r
egular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/
otf/lmroman8-regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fon
ts/otf/lmroman6-regular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cac
he/generic/fonts/otf/lmroman6-regular.luc)(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmroman12-bold.luc)(load luc: /home/sariel/sariel/.texmf
-var/luatex-cache/generic/fonts/otf/lmroman12-bold.luc)(compiling luc: /var/lib/
texmf/luatex-cache/generic/fonts/otf/lmroman12-italic.luc)(load luc: /home/sarie
l/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman12-italic.luc)(compili
ng luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans12-regular.luc)(load
 luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsans12-reg
ular.luc) [1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
<figs/shortest_path.pdf, id=48, 113.223pt x 129.283pt>
<use figs/shortest_path.pdf> [2<./figs/shortest_path.pdf>]

LaTeX Warning: Hyper reference `sec:p:l:violator:spaces' on page 3 undefined on 
input line 873.


LaTeX Warning: Reference `sec:p:l:violator:spaces' on page 3 undefined on input 
line 873.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans12-oblique.l
uc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsa
ns12-oblique.luc) [3]

LaTeX Warning: Hyper reference `sec:violator:spaces' on page 4 undefined on inpu
t line 966.


LaTeX Warning: Reference `sec:violator:spaces' on page 4 undefined on input line
 966.


LaTeX Warning: Hyper reference `sec:v:s:constant:space' on page 4 undefined on i
nput line 968.


LaTeX Warning: Reference `sec:v:s:constant:space' on page 4 undefined on input l
ine 968.


LaTeX Warning: Hyper reference `sec:corridor:decomp' on page 4 undefined on inpu
t line 969.


LaTeX Warning: Reference `sec:corridor:decomp' on page 4 undefined on input line
 969.


LaTeX Warning: Hyper reference `sec:shortest:path' on page 4 undefined on input 
line 970.


LaTeX Warning: Reference `sec:shortest:path' on page 4 undefined on input line 9
70.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/ueus.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmroman10-bolditalic.luc)(load luc: /hom
e/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-bolditalic.l
uc) [4](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono12-re
gular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/o
tf/lmmono12-regular.luc)

LaTeX Warning: Hyper reference `example:p:l:v:d' on page 5 undefined on input li
ne 1139.


LaTeX Warning: Reference `example:p:l:v:d' on page 5 undefined on input line 113
9.

[5] <figs/vertical_2.pdf, id=166, 150.27975pt x 88.69157pt>
<use figs/vertical_2.pdf>

LaTeX Warning: Hyper reference `fig:stopping:set' on page 6 undefined on input l
ine 1216.


LaTeX Warning: Reference `fig:stopping:set' on page 6 undefined on input line 12
16.


LaTeX Warning: Hyper reference `def:c:s:framework' on page 6 undefined on input 
line 1231.


LaTeX Warning: Reference `def:c:s:framework' on page 6 undefined on input line 1
231.


LaTeX Warning: Hyper reference `def:violator:space' on page 6 undefined on input
 line 1244.


LaTeX Warning: Reference `def:violator:space' on page 6 undefined on input line 
1244.


LaTeX Warning: Hyper reference `item:axiom:1' on page 6 undefined on input line 
1245.


LaTeX Warning: Reference `item:axiom:1' on page 6 undefined on input line 1245.


LaTeX Warning: Hyper reference `item:axiom:2' on page 6 undefined on input line 
1246.


LaTeX Warning: Reference `item:axiom:2' on page 6 undefined on input line 1246.


LaTeX Warning: Hyper reference `def:c:s:framework' on page 6 undefined on input 
line 1246.


LaTeX Warning: Reference `def:c:s:framework' on page 6 undefined on input line 1
246.


LaTeX Warning: Hyper reference `apnd:l:p:type' on page 6 undefined on input line
 1255.


LaTeX Warning: Reference `apnd:l:p:type' on page 6 undefined on input line 1255.


(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono8-regular.lu
c)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmmon
o8-regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmr
oman8-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fo
nts/otf/lmroman8-bold.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fo
nts/otf/lmroman6-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache
/generic/fonts/otf/lmroman6-bold.luc) [6<./figs/vertical_2.pdf>]

LaTeX Warning: Hyper reference `fig:V:S:algorithm' on page 7 undefined on input 
line 1317.


LaTeX Warning: Reference `fig:V:S:algorithm' on page 7 undefined on input line 1
317.


LaTeX Warning: Hyper reference `def:violator:space' on page 7 undefined on input
 line 1354.


LaTeX Warning: Reference `def:violator:space' on page 7 undefined on input line 
1354.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono10-italic.lu
c)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmmon
o10-italic.luc)

LaTeX Warning: Hyper reference `fig:V:S:algorithm' on page 7 undefined on input 
line 1397.


LaTeX Warning: Reference `fig:V:S:algorithm' on page 7 undefined on input line 1
397.


LaTeX Warning: Reference `fig:V:S:algorithm' on page 7 undefined on input line 1
397.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman8-italic.lu
c)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmrom
an8-italic.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmr
oman7-italic.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/
fonts/otf/lmroman7-italic.luc) [7]

LaTeX Warning: Hyper reference `lemma:witness' on page 8 undefined on input line
 1422.


LaTeX Warning: Reference `lemma:witness' on page 8 undefined on input line 1422.



LaTeX Warning: Hyper reference `fig:V:S:algorithm' on page 8 undefined on input 
line 1439.


LaTeX Warning: Reference `fig:V:S:algorithm' on page 8 undefined on input line 1
439.


LaTeX Warning: Hyper reference `lemma:d:depth' on page 8 undefined on input line
 1453.


LaTeX Warning: Reference `lemma:d:depth' on page 8 undefined on input line 1453.



LaTeX Warning: Hyper reference `lemma:d:depth' on page 8 undefined on input line
 1456.


LaTeX Warning: Reference `lemma:d:depth' on page 8 undefined on input line 1456.



LaTeX Warning: Hyper reference `theo:v:s:n:space' on page 8 undefined on input l
ine 1538.


LaTeX Warning: Reference `theo:v:s:n:space' on page 8 undefined on input line 15
38.

[8]

LaTeX Warning: Hyper reference `apnd:s:p:s' on page 9 undefined on input line 15
94.


LaTeX Warning: Reference `apnd:s:p:s' on page 9 undefined on input line 1594.


LaTeX Warning: Hyper reference `lemma:chebychev:k' on page 9 undefined on input 
line 1645.


LaTeX Warning: Reference `lemma:chebychev:k' on page 9 undefined on input line 1
645.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmromancaps10-regu
lar.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf
/lmromancaps10-regular.luc)

LaTeX Warning: Hyper reference `fig:V:S:algorithm' on page 9 undefined on input 
line 1675.


LaTeX Warning: Reference `fig:V:S:algorithm' on page 9 undefined on input line 1
675.


LaTeX Warning: Reference `fig:V:S:algorithm' on page 9 undefined on input line 1
675.

[9]

LaTeX Warning: Hyper reference `lemma:p:r:g:failure' on page 10 undefined on inp
ut line 1691.


LaTeX Warning: Reference `lemma:p:r:g:failure' on page 10 undefined on input lin
e 1691.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman7-bold.luc)
(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman
7-bold.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman
5-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/
otf/lmroman5-bold.luc)

LaTeX Warning: Hyper reference `apnd:backward' on page 10 undefined on input lin
e 1747.


LaTeX Warning: Reference `apnd:backward' on page 10 undefined on input line 1747
.


LaTeX Warning: Hyper reference `apnd:backward' on page 10 undefined on input lin
e 1760.


LaTeX Warning: Reference `apnd:backward' on page 10 undefined on input line 1760
.


LaTeX Warning: Hyper reference `lemma:backward:a:works' on page 10 undefined on 
input line 1767.


LaTeX Warning: Reference `lemma:backward:a:works' on page 10 undefined on input 
line 1767.

[10]

LaTeX Warning: Hyper reference `lemma:backward:a:works' on page 11 undefined on 
input line 1809.


LaTeX Warning: Reference `lemma:backward:a:works' on page 11 undefined on input 
line 1809.


LaTeX Warning: Hyper reference `theo:v:s:n:space' on page 11 undefined on input 
line 1810.


LaTeX Warning: Reference `theo:v:s:n:space' on page 11 undefined on input line 1
810.


LaTeX Warning: Hyper reference `lemma:p:r:g:failure' on page 11 undefined on inp
ut line 1816.


LaTeX Warning: Reference `lemma:p:r:g:failure' on page 11 undefined on input lin
e 1816.

<figs/medial_axis_new.pdf, id=258, page=2, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 2>
<figs/medial_axis_new.pdf, id=259, page=4, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 4>
<figs/medial_axis_new.pdf, id=260, page=5, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 5>
Overfull \hbox (33.15044pt too wide) in paragraph at lines 1897--1907
\EU2/lmr/m/n/12 coun-ter-clock-wise or-der along its bound-ary. Let $\OML/cmm/m
/it/12 ^^[[]$ \EU2/lmr/m/n/12 be the polyg-o-nal curve hav-ing the ver-tices $\
OML/cmm/m/it/12 v[]; v[];
[11]

LaTeX Warning: Hyper reference `fig:corridor:decomposition:polygon' on page 12 u
ndefined on input line 1938.


LaTeX Warning: Reference `fig:corridor:decomposition:polygon' on page 12 undefin
ed on input line 1938.


LaTeX Warning: Hyper reference `fig:corridor:decomposition:polygon:2' on page 12
 undefined on input line 1939.


LaTeX Warning: Reference `fig:corridor:decomposition:polygon:2' on page 12 undef
ined on input line 1939.

<figs/bone.pdf, id=282, 144.54pt x 124.8665pt> <use figs/bone.pdf>

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 1946.
See the caption package documentation for explanation.

<figs/corridor_decomp.pdf, id=283, page=3, 150.87587pt x 132.49399pt>
<use figs/corridor_decomp.pdf, page 3>
<figs/corridor_decomp.pdf, id=284, page=5, 150.87587pt x 132.49399pt>
<use figs/corridor_decomp.pdf, page 5>
<figs/corridor_decomp.pdf, id=285, page=7, 150.87587pt x 129.4948pt>
<use figs/corridor_decomp.pdf, page 7>
<figs/medial_axis_curves.pdf, id=286, page=2, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 2>
<figs/medial_axis_curves.pdf, id=287, page=4, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 4>
<figs/medial_axis_curves.pdf, id=288, page=5, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 5>(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmsans8-regular.luc)(load luc: /home/sariel/sariel/.texmf
-var/luatex-cache/generic/fonts/otf/lmsans8-regular.luc)

LaTeX Warning: Hyper reference `fig:corridor:decomposition' on page 12 undefined
 on input line 2046.


LaTeX Warning: Reference `fig:corridor:decomposition' on page 12 undefined on in
put line 2046.

[12<./figs/medial_axis_new.pdf><./figs/medial_axis_new.pdf><./figs/medial_axis_n
ew.pdf><./figs/bone.pdf>]

LaTeX Warning: Hyper reference `fig:doors' on page 13 undefined on input line 20
67.


LaTeX Warning: Reference `fig:doors' on page 13 undefined on input line 2067.

[13<./figs/corridor_decomp.pdf><./figs/corridor_decomp.pdf><./figs/corridor_deco
mp.pdf><./figs/medial_axis_curves.pdf><./figs/medial_axis_curves.pdf><./figs/med
ial_axis_curves.pdf>]

LaTeX Warning: Hyper reference `sec:p:l:violator:spaces' on page 14 undefined on
 input line 2089.


LaTeX Warning: Reference `sec:p:l:violator:spaces' on page 14 undefined on input
 line 2089.


LaTeX Warning: Hyper reference `def:c:s:framework' on page 14 undefined on input
 line 2090.


LaTeX Warning: Reference `def:c:s:framework' on page 14 undefined on input line 
2090.


LaTeX Warning: Hyper reference `fig:doors' on page 14 undefined on input line 21
43.


LaTeX Warning: Reference `fig:doors' on page 14 undefined on input line 2143.


LaTeX Warning: Hyper reference `def:breakup' on page 14 undefined on input line 
2157.


LaTeX Warning: Reference `def:breakup' on page 14 undefined on input line 2157.


LaTeX Warning: Hyper reference `theo:v:s:c:space' on page 14 undefined on input 
line 2167.


LaTeX Warning: Reference `theo:v:s:c:space' on page 14 undefined on input line 2
167.


LaTeX Warning: Hyper reference `lemma:compute:corridor' on page 14 undefined on 
input line 2181.


LaTeX Warning: Reference `lemma:compute:corridor' on page 14 undefined on input 
line 2181.


LaTeX Warning: Hyper reference `apnd:l:p:type' on page 14 undefined on input lin
e 2183.


LaTeX Warning: Reference `apnd:l:p:type' on page 14 undefined on input line 2183
.

[14] <figs/ith_iteration.pdf, id=346, page=1, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 1>
<figs/ith_iteration.pdf, id=347, page=2, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 2>
<figs/ith_iteration.pdf, id=348, page=3, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 3>

LaTeX Warning: Hyper reference `fig:doors' on page 15 undefined on input line 22
31.


LaTeX Warning: Reference `fig:doors' on page 15 undefined on input line 2231.


LaTeX Warning: Reference `fig:doors' on page 15 undefined on input line 2231.


LaTeX Warning: Hyper reference `fig:clip:clap' on page 15 undefined on input lin
e 2242.


LaTeX Warning: Reference `fig:clip:clap' on page 15 undefined on input line 2242
.

[15<./figs/ith_iteration.pdf><./figs/ith_iteration.pdf><./figs/ith_iteration.pdf
>]

LaTeX Warning: Hyper reference `fig:clip:clap' on page 16 undefined on input lin
e 2338.


LaTeX Warning: Reference `fig:clip:clap' on page 16 undefined on input line 2338
.


LaTeX Warning: Hyper reference `fig:clip:clap' on page 16 undefined on input lin
e 2373.


LaTeX Warning: Reference `fig:clip:clap' on page 16 undefined on input line 2373
.


LaTeX Warning: Hyper reference `lemma:c:c:w' on page 16 undefined on input line 
2381.


LaTeX Warning: Reference `lemma:c:c:w' on page 16 undefined on input line 2381.


LaTeX Warning: Hyper reference `fig:clip:clap' on page 16 undefined on input lin
e 2385.


LaTeX Warning: Reference `fig:clip:clap' on page 16 undefined on input line 2385
.


LaTeX Warning: Hyper reference `fig:funnel:reduction' on page 16 undefined on in
put line 2386.


LaTeX Warning: Reference `fig:funnel:reduction' on page 16 undefined on input li
ne 2386.


LaTeX Warning: Hyper reference `lemma:compute:corridor' on page 16 undefined on 
input line 2395.


LaTeX Warning: Reference `lemma:compute:corridor' on page 16 undefined on input 
line 2395.

[16]

LaTeX Warning: Hyper reference `fig:funnel:reduction' on page 17 undefined on in
put line 2408.


LaTeX Warning: Reference `fig:funnel:reduction' on page 17 undefined on input li
ne 2408.


LaTeX Warning: Hyper reference `lemma:c:c:w' on page 17 undefined on input line 
2412.


LaTeX Warning: Reference `lemma:c:c:w' on page 17 undefined on input line 2412.


LaTeX Warning: Hyper reference `lemma:c:c:w' on page 17 undefined on input line 
2419.


LaTeX Warning: Reference `lemma:c:c:w' on page 17 undefined on input line 2419.

<figs/funnel.pdf, id=411, 83.01012pt x 133.49875pt> <use figs/funnel.pdf>

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 2433.
See the caption package documentation for explanation.


LaTeX Warning: Hyper reference `lemma:compute:corridor' on page 17 undefined on 
input line 2440.


LaTeX Warning: Reference `lemma:compute:corridor' on page 17 undefined on input 
line 2440.


LaTeX Warning: Hyper reference `lemma:compute:corridor' on page 17 undefined on 
input line 2450.


LaTeX Warning: Reference `lemma:compute:corridor' on page 17 undefined on input 
line 2450.


LaTeX Warning: Hyper reference `lemma:step' on page 17 undefined on input line 2
451.


LaTeX Warning: Reference `lemma:step' on page 17 undefined on input line 2451.


LaTeX Warning: Hyper reference `lemma:step' on page 17 undefined on input line 2
483.


LaTeX Warning: Reference `lemma:step' on page 17 undefined on input line 2483.


LaTeX Warning: Hyper reference `lemma:step' on page 17 undefined on input line 2
487.


LaTeX Warning: Reference `lemma:step' on page 17 undefined on input line 2487.

[17<./figs/funnel.pdf>]

LaTeX Warning: Hyper reference `lemma:backward:a:works' on page 18 undefined on 
input line 2517.


LaTeX Warning: Reference `lemma:backward:a:works' on page 18 undefined on input 
line 2517.

[18] [19]

LaTeX Warning: Hyper reference `apnd:s:p:s' on page 20 undefined on input line 2
594.


LaTeX Warning: Reference `apnd:s:p:s' on page 20 undefined on input line 2594.


LaTeX Warning: Hyper reference `apnd:p:s:b:c' on page 20 undefined on input line
 2595.


LaTeX Warning: Reference `apnd:p:s:b:c' on page 20 undefined on input line 2595.



LaTeX Warning: Hyper reference `apnd:b:b:a' on page 20 undefined on input line 2
595.


LaTeX Warning: Reference `apnd:b:b:a' on page 20 undefined on input line 2595.


LaTeX Warning: Hyper reference `lemma:chebychev:k' on page 20 undefined on input
 line 2615.


LaTeX Warning: Reference `lemma:chebychev:k' on page 20 undefined on input line 
2615.

[20]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 2755.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 2755.

[21]

LaTeX Warning: Hyper reference `lemma:chebychev:k' on page 22 undefined on input
 line 2845.


LaTeX Warning: Reference `lemma:chebychev:k' on page 22 undefined on input line 
2845.


LaTeX Warning: Hyper reference `lemma:specific:basis' on page 22 undefined on in
put line 2913.


LaTeX Warning: Reference `lemma:specific:basis' on page 22 undefined on input li
ne 2913.


LaTeX Warning: Hyper reference `lemma:count:bases' on page 22 undefined on input
 line 2914.


LaTeX Warning: Reference `lemma:count:bases' on page 22 undefined on input line 
2914.

[22]

LaTeX Warning: Hyper reference `lemma:p:light' on page 23 undefined on input lin
e 2943.


LaTeX Warning: Reference `lemma:p:light' on page 23 undefined on input line 2943
.


LaTeX Warning: Hyper reference `lemma:specific:basis' on page 23 undefined on in
put line 2945.


LaTeX Warning: Reference `lemma:specific:basis' on page 23 undefined on input li
ne 2945.


LaTeX Warning: Hyper reference `lemma:backward:a:works' on page 23 undefined on 
input line 2961.


LaTeX Warning: Reference `lemma:backward:a:works' on page 23 undefined on input 
line 2961.


LaTeX Warning: Hyper reference `lemma:p:light' on page 23 undefined on input lin
e 2966.


LaTeX Warning: Reference `lemma:p:light' on page 23 undefined on input line 2966
.


LaTeX Warning: Hyper reference `lemma:p:heavy' on page 23 undefined on input lin
e 2966.


LaTeX Warning: Reference `lemma:p:heavy' on page 23 undefined on input line 2966
.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans10-bold.luc)
(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsans1
0-bold.luc) [23] (./junk/sublinear_space.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package biblatex Warning: Please (re)run Biber on the file:
(biblatex)                sublinear_space
(biblatex)                and rerun LaTeX afterwards.

)
(see the transcript file for additional information)
 1460 words of node memory still in use:
   7 hlist, 2 vlist, 2 rule, 2 glue, 2 kern, 7 attribute, 53 glue_spec, 7 attrib
ute_list, 18 action, 1 write nodes
   avail lists: 1:9,2:12651,3:1077,4:1331,5:381,6:4256,7:208,8:53,9:748,10:406
</usr/share/texmf/fonts/opentype/public/lm/lmsans10-bold.otf></usr/share/texmf/f
onts/opentype/public/lm/lmmono12-regular.otf></usr/share/texmf/fonts/opentype/pu
blic/lm/lmroman8-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmromanc
aps10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman8-bold.otf><
/usr/share/texmf/fonts/opentype/public/lm/lmroman8-italic.otf></usr/share/texmf/
fonts/opentype/public/lm/lmroman10-bolditalic.otf></usr/share/texmf/fonts/openty
pe/public/lm/lmsans12-oblique.otf></usr/share/texmf/fonts/opentype/public/lm/lmr
oman10-italic.otf></usr/share/texmf/fonts/opentype/public/lm/lmmono10-regular.ot
f></usr/share/texmf/fonts/opentype/public/lm/lmroman7-regular.otf></usr/share/te
xmf/fonts/opentype/public/lm/lmsans12-regular.otf></usr/share/texmf/fonts/openty
pe/public/lm/lmroman12-italic.otf></usr/share/texmf/fonts/opentype/public/lm/lmr
oman12-bold.otf></usr/share/texmf/fonts/opentype/public/lm/lmsans10-regular.otf>
</usr/share/texmf/fonts/opentype/public/lm/lmroman10-bold.otf></usr/share/texmf/
fonts/opentype/public/lm/lmroman10-regular.otf></usr/share/texmf/fonts/opentype/
public/lm/lmroman12-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmrom
an17-regular.otf><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/
cmex10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cmextra/c
mex8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.p
fb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb><</
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb><</usr/sha
re/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb><</usr/share/texl
ive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb><</usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb><</usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmr12.pfb><</usr/share/texlive/texmf-dist/fonts/
type1/public/amsfonts/cm/cmr6.pfb><</usr/share/texlive/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmr7.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmr8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm
/cmsy10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6
.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb><<
/usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/euler/eusm10.pfb><</us
r/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb><</usr
/share/texlive/texmf-dist/fonts/type1/public/stmaryrd/stmary10.pfb><</usr/share/
texlive/texmf-dist/fonts/type1/public/stmaryrd/stmary8.pfb><</usr/share/texlive/
texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb>
Output written on sublinear_space.pdf (23 pages, 522196 bytes).

SyncTeX written on sublinear_space.synctex.gz.Transcript written on sublinear_space.log.
This is LuaTeX, Version beta-0.80.0 (TeX Live 2015/Debian) (rev 5238) 
 restricted \write18 enabled.
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 10 languages loaded.
(./sublinear_space.tex
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size12.clo))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/fullpage.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3unicode-data.def)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/luatex.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/latex/etex-pkg/etex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/luatex-loader.sty
(/usr/share/texlive/texmf-dist/scripts/oberdiek/oberdiek.luatex.lua)))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-compat.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-modutils.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-loader.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase.loader.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/modutils.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-regs.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-attr.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/attr.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-cctb.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/cctb.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-mcb.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/mcb.lua)))
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-main.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-log.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-fontloader.lua)(
using write cache: /home/sariel/sariel/.texmf-var/luatex-cache/generic)(using re
ad cache: /var/lib/texmf/luatex-cache/generic /home/sariel/sariel/.texmf-var/lua
tex-cache/generic)
luaotfload | main : fontloader loaded in 0.021 seconds
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-override.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-parsers.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-configuration.lu
a)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-status.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-loaders.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-database.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-colors.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-features.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-letterspace.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-auxiliary.lua))
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.lua)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-patches.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-luatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmr.fd)(compiling luc: /var/li
b/texmf/luatex-cache/generic/fonts/otf/lmroman10-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-regular.luc))
(/usr/share/texlive/texmf-dist/tex/xelatex/xunicode/xunicode.sty
(/usr/share/texmf/tex/latex/tipa/t3enc.def(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmromanslant10-regular.luc)(load luc: /home/sariel/sarie
l/.texmf-var/luatex-cache/generic/fonts/otf/lmromanslant10-regular.luc)(compilin
g luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman10-italic.luc)(load 
luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-ita
lic.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman10-
bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/ot
f/lmroman10-bold.luc) (/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmss.fd
)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans10-regular.
luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lms
ans10-regular.luc))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)))))
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.cfg)))
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/luainputenc.sty
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/luainputenc.lua)
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/lutf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/euscript.sty)
(/home/sariel/sariel/papers/styles/picins.sty
Option `picins' Version 3.0 Sep. 1992, TH Darmstadt/HRZ)
(/home/sariel/sariel/papers/styles/sariel_biblatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/xpatch/xpatch.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex2.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/logreq/logreq.sty
(/usr/share/texlive/texmf-dist/tex/latex/logreq/logreq.def))
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/blx-dm.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/blx-compat.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/bbx/alphabetic.bbx
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/bbx/standard.bbx))
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/cbx/alphabetic.cbx)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.cfg)))

Package biblatex Warning: Macro 'journal' already defined.
(biblatex)                Using \renewbibmacro on input line 135.


Package biblatex Warning: Macro 'booktitle' already defined.
(biblatex)                Using \renewbibmacro on input line 135.

) (/usr/share/texlive/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/mleftright.sty)
(/home/sariel/sariel/papers/styles/footnote_fix.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/share/texlive/texmf-dist/tex/latex/footmisc/footmisc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(./titlesec.sty) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
(/usr/share/texlive/texmf-dist/scripts/oberdiek/pdftexcmds.lua)))
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))

LaTeX Warning: Unknown theoremstyle `remark'. Using `plain' on input line 191.

(/usr/share/texlive/texmf-dist/tex/latex/biblatex/lbx/english.lbx)
(./junk/sublinear_space.aux) (/usr/share/texmf/tex/latex/tipa/t3cmr.fd)(compilin
g luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman12-regular.luc)(load
 luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman12-re
gular.luc) (/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(./sublinear_space.bbl) ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./junk/sublinear_space.out) (./junk/sublinear_space.out)(compiling luc: /var/li
b/texmf/luatex-cache/generic/fonts/otf/lmroman17-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman17-regular.luc)
(/usr/share/texlive/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmroman7-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman7-regular.luc)(comp
iling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman5-regular.luc)(l
oad luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman5-
regular.luc)

LaTeX Warning: Citation 'h-sppus-15' on page 1 undefined on input line 707.

(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmtt.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmmono10-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmmono10-regular.luc)(comp
iling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman8-regular.luc)(l
oad luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman8-
regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroma
n6-regular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fo
nts/otf/lmroman6-regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic
/fonts/otf/lmroman12-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-c
ache/generic/fonts/otf/lmroman12-bold.luc)(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmroman12-italic.luc)(load luc: /home/sariel/sariel/.tex
mf-var/luatex-cache/generic/fonts/otf/lmroman12-italic.luc)

LaTeX Warning: Citation 'clm-sga-05' on page 1 undefined on input line 758.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans12-regular.l
uc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsa
ns12-regular.luc)

LaTeX Warning: Citation 'mr-sroms-96' on page 1 undefined on input line 766.


LaTeX Warning: Citation 'a-ipaec-12' on page 1 undefined on input line 768.


LaTeX Warning: Citation 'amrw-cwsag-11' on page 1 undefined on input line 771.


LaTeX Warning: Citation 'abbkm-mcasp-13' on page 1 undefined on input line 774.


LaTeX Warning: Citation 'abbkm-mcasp-14' on page 1 undefined on input line 774.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation 'abbkm-mcasp-13' on page 2 undefined on input line 784.


LaTeX Warning: Citation 'lp-esppr-84' on page 2 undefined on input line 796.

<figs/shortest_path.pdf, id=152, 113.223pt x 129.283pt>
<use figs/shortest_path.pdf>

LaTeX Warning: Citation 'bcko-cgaa-08' on page 2 undefined on input line 836.


LaTeX Warning: Citation 'km-eaesp-88' on page 2 undefined on input line 836.


LaTeX Warning: Citation 'h-qssp-14' on page 2 undefined on input line 836.


LaTeX Warning: Citation 'h-qssp-14' on page 2 undefined on input line 837.


LaTeX Warning: Citation 'b-tends-67' on page 2 undefined on input line 839.

[2<./figs/shortest_path.pdf>]

LaTeX Warning: Citation 'c-arscg-88' on page 3 undefined on input line 872.


LaTeX Warning: Citation 'cs-arscg-89' on page 3 undefined on input line 872.


LaTeX Warning: Citation 'm-lpltw-84' on page 3 undefined on input line 888.


LaTeX Warning: Citation 'sw-cblpr-92' on page 3 undefined on input line 888.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans12-oblique.l
uc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsa
ns12-oblique.luc)

LaTeX Warning: Citation 'sw-cblpr-92' on page 3 undefined on input line 892.


LaTeX Warning: Citation 'r-tpmlc-07' on page 3 undefined on input line 904.


LaTeX Warning: Citation 's-amop-07' on page 3 undefined on input line 904.


LaTeX Warning: Citation 'gmrs-vssa-06' on page 3 undefined on input line 904.


LaTeX Warning: Citation 'gmrs-vssa-08' on page 3 undefined on input line 904.


LaTeX Warning: Citation 'bg-cavs-11' on page 3 undefined on input line 904.


LaTeX Warning: Citation 's-amop-07' on page 3 undefined on input line 911.


LaTeX Warning: Citation 'c-lvali-95' on page 3 undefined on input line 912.


LaTeX Warning: Citation 'bg-cavs-11' on page 3 undefined on input line 913.


Overfull \hbox (28.0842pt too wide) in paragraph at lines 902--914
[][]\EU2/lmr/m/n/12 This is cap-tured by the no-tion of \EU2/lmr/m/it/12 vi-o-l
a-tor spaces \EU2/lmr/m/n/12 [[]; []; []; [];

LaTeX Warning: Citation 's-sdlpc-91' on page 3 undefined on input line 919.


LaTeX Warning: Citation 'm-cgitr-94' on page 3 undefined on input line 937.


LaTeX Warning: Citation 'm-cgitr-94' on page 3 undefined on input line 940.

[3]

LaTeX Warning: Citation 'm-cgitr-94' on page 4 undefined on input line 954.


LaTeX Warning: Citation 'cc-mpga-07' on page 4 undefined on input line 957.


LaTeX Warning: Citation 'r-tpmlc-07' on page 4 undefined on input line 983.


LaTeX Warning: Citation 's-amop-07' on page 4 undefined on input line 983.


LaTeX Warning: Citation 'gmrs-vssa-06' on page 4 undefined on input line 983.


LaTeX Warning: Citation 'gmrs-vssa-08' on page 4 undefined on input line 983.


LaTeX Warning: Citation 'bg-cavs-11' on page 4 undefined on input line 983.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/ueus.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmroman10-bolditalic.luc)(load luc: /hom
e/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-bolditalic.l
uc) [4](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono12-re
gular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/o
tf/lmmono12-regular.luc)

LaTeX Warning: Citation 'h-gaa-11' on page 5 undefined on input line 1119.


LaTeX Warning: Citation 'c-arscg-88' on page 5 undefined on input line 1144.


LaTeX Warning: Citation 'cs-arscg-89' on page 5 undefined on input line 1144.

[5]

LaTeX Warning: Citation 'c-arscg-88' on page 6 undefined on input line 1161.


LaTeX Warning: Citation 'cs-arscg-89' on page 6 undefined on input line 1161.


LaTeX Warning: Citation 'h-gaa-11' on page 6 undefined on input line 1190.

<figs/vertical_2.pdf, id=211, 150.27975pt x 88.69157pt>
<use figs/vertical_2.pdf>

LaTeX Warning: Citation 'c-arscg-88' on page 6 undefined on input line 1223.


LaTeX Warning: Citation 'cs-arscg-89' on page 6 undefined on input line 1223.

[6<./figs/vertical_2.pdf>](compiling luc: /var/lib/texmf/luatex-cache/generic/fo
nts/otf/lmmono8-regular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cac
he/generic/fonts/otf/lmmono8-regular.luc)(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmroman8-bold.luc)(load luc: /home/sariel/sariel/.texmf-v
ar/luatex-cache/generic/fonts/otf/lmroman8-bold.luc)(compiling luc: /var/lib/tex
mf/luatex-cache/generic/fonts/otf/lmroman6-bold.luc)(load luc: /home/sariel/sari
el/.texmf-var/luatex-cache/generic/fonts/otf/lmroman6-bold.luc)

LaTeX Warning: Citation 's-sdlpc-91' on page 7 undefined on input line 1309.

[7](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono10-italic
.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lm
mono10-italic.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/
lmroman8-italic.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/gener
ic/fonts/otf/lmroman8-italic.luc)(compiling luc: /var/lib/texmf/luatex-cache/gen
eric/fonts/otf/lmroman7-italic.luc)(load luc: /home/sariel/sariel/.texmf-var/lua
tex-cache/generic/fonts/otf/lmroman7-italic.luc) [8]

LaTeX Warning: Citation 'm-cgitr-94' on page 9 undefined on input line 1579.


LaTeX Warning: Citation 'm-cgitr-94' on page 9 undefined on input line 1611.

[9](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmromancaps10-r
egular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/
otf/lmromancaps10-regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generi
c/fonts/otf/lmroman7-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-c
ache/generic/fonts/otf/lmroman7-bold.luc)(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmroman5-bold.luc)(load luc: /home/sariel/sariel/.texmf-v
ar/luatex-cache/generic/fonts/otf/lmroman5-bold.luc)

LaTeX Warning: Citation 'c-arscg-88' on page 10 undefined on input line 1769.


LaTeX Warning: Citation 'cs-arscg-89' on page 10 undefined on input line 1769.

[10]

LaTeX Warning: Citation 'chr-fpuvp-15' on page 11 undefined on input line 1781.


LaTeX Warning: Citation 'cm-ltdao-96' on page 11 undefined on input line 1833.


LaTeX Warning: Citation 'i-sdpge-06' on page 11 undefined on input line 1839.

<figs/medial_axis_new.pdf, id=325, page=2, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 2>
<figs/medial_axis_new.pdf, id=326, page=4, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 4>
<figs/medial_axis_new.pdf, id=327, page=5, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 5>

LaTeX Warning: Citation 'h-qssp-14' on page 11 undefined on input line 1892.


Overfull \hbox (33.15044pt too wide) in paragraph at lines 1897--1907
\EU2/lmr/m/n/12 coun-ter-clock-wise or-der along its bound-ary. Let $\OML/cmm/m
/it/12 ^^[[]$ \EU2/lmr/m/n/12 be the polyg-o-nal curve hav-ing the ver-tices $\
OML/cmm/m/it/12 v[]; v[];
[11]

LaTeX Warning: Citation 'csw-fmasp-99' on page 12 undefined on input line 1924.

<figs/bone.pdf, id=343, 144.54pt x 124.8665pt> <use figs/bone.pdf>

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 1946.
See the caption package documentation for explanation.

[12<./figs/medial_axis_new.pdf><./figs/medial_axis_new.pdf><./figs/medial_axis_n
ew.pdf><./figs/bone.pdf>]
<figs/corridor_decomp.pdf, id=366, page=3, 150.87587pt x 132.49399pt>
<use figs/corridor_decomp.pdf, page 3>
<figs/corridor_decomp.pdf, id=367, page=5, 150.87587pt x 132.49399pt>
<use figs/corridor_decomp.pdf, page 5>
<figs/corridor_decomp.pdf, id=368, page=7, 150.87587pt x 129.4948pt>
<use figs/corridor_decomp.pdf, page 7>
<figs/medial_axis_curves.pdf, id=369, page=2, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 2>
<figs/medial_axis_curves.pdf, id=370, page=4, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 4>
<figs/medial_axis_curves.pdf, id=371, page=5, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 5>(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmsans8-regular.luc)(load luc: /home/sariel/sariel/.texmf
-var/luatex-cache/generic/fonts/otf/lmsans8-regular.luc)

LaTeX Warning: Citation 'f-savd-87' on page 13 undefined on input line 2041.

[13<./figs/corridor_decomp.pdf><./figs/corridor_decomp.pdf><./figs/corridor_deco
mp.pdf><./figs/medial_axis_curves.pdf><./figs/medial_axis_curves.pdf><./figs/med
ial_axis_curves.pdf>] [14]
<figs/ith_iteration.pdf, id=408, page=1, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 1>
<figs/ith_iteration.pdf, id=409, page=2, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 2>
<figs/ith_iteration.pdf, id=410, page=3, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 3> [15<./figs/ith_iteration.pdf><./figs/ith_it
eration.pdf><./figs/ith_iteration.pdf>]

LaTeX Warning: Citation 'gh-ospqs-89' on page 16 undefined on input line 2380.


LaTeX Warning: Citation 'c-tsplt-91a' on page 16 undefined on input line 2381.


LaTeX Warning: Citation 'agr-ratsp-01' on page 16 undefined on input line 2381.

[16] <figs/funnel.pdf, id=479, 83.01012pt x 133.49875pt> <use figs/funnel.pdf>

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 2433.
See the caption package documentation for explanation.

[17<./figs/funnel.pdf>]

LaTeX Warning: Empty bibliography on input line 2577.


LaTeX Warning: Citation 'm-cgitr-94' on page 18 undefined on input line 2593.


LaTeX Warning: Citation 'i-samwi-01' on page 18 undefined on input line 2599.


LaTeX Warning: Citation 'm-cgitr-94' on page 18 undefined on input line 2610.

[18]

LaTeX Warning: Citation 'mn-idm-98' on page 19 undefined on input line 2718.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 2755.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 2755.

[19]

LaTeX Warning: Citation 'c-arscg-88' on page 20 undefined on input line 2885.


LaTeX Warning: Citation 'cs-arscg-89' on page 20 undefined on input line 2885.

[20](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans10-bold.
luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lms
ans10-bold.luc) [21] [22] (./junk/sublinear_space.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package biblatex Warning: Please (re)run Biber on the file:
(biblatex)                sublinear_space
(biblatex)                and rerun LaTeX afterwards.

)
(see the transcript file for additional information)
 1388 words of node memory still in use:
   7 hlist, 2 vlist, 2 rule, 2 glue, 2 kern, 7 attribute, 52 glue_spec, 7 attrib
ute_list, 1 action, 1 write nodes
   avail lists: 1:6,2:13118,3:1062,4:1433,5:376,6:4237,7:165,8:21,9:661,10:424
</usr/share/texmf/fonts/opentype/public/lm/lmsans10-bold.otf></usr/share/texmf/f
onts/opentype/public/lm/lmroman8-regular.otf></usr/share/texmf/fonts/opentype/pu
blic/lm/lmromancaps10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmr
oman8-italic.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-bolditalic
.otf></usr/share/texmf/fonts/opentype/public/lm/lmsans12-oblique.otf></usr/share
/texmf/fonts/opentype/public/lm/lmroman10-italic.otf></usr/share/texmf/fonts/ope
ntype/public/lm/lmmono10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/
lmroman7-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmsans12-regular
.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman12-italic.otf></usr/share
/texmf/fonts/opentype/public/lm/lmroman12-bold.otf></usr/share/texmf/fonts/opent
ype/public/lm/lmsans10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lm
roman10-bold.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-regular.ot
f></usr/share/texmf/fonts/opentype/public/lm/lmroman12-regular.otf></usr/share/t
exmf/fonts/opentype/public/lm/lmroman17-regular.otf><</usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmex10.pfb><</usr/share/texlive/texmf-dist/fo
nts/type1/public/amsfonts/cmextra/cmex8.pfb><</usr/share/texlive/texmf-dist/font
s/type1/public/amsfonts/cm/cmmi10.pfb><</usr/share/texlive/texmf-dist/fonts/type
1/public/amsfonts/cm/cmmi12.pfb><</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi6.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsf
onts/cm/cmmi7.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm
/cmmi8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.
pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb><</
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb><</usr/shar
e/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb><</usr/share/texliv
e/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb><</usr/share/texlive/texmf-
dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb><</usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmsy6.pfb><</usr/share/texlive/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmsy8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/euler/eusm10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public
/amsfonts/symbols/msbm10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/
stmaryrd/stmary10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/stmaryr
d/stmary8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb>
Output written on sublinear_space.pdf (22 pages, 509436 bytes).

SyncTeX written on sublinear_space.synctex.gz.Transcript written on sublinear_space.log.
This is LuaTeX, Version beta-0.80.0 (TeX Live 2015/Debian) (rev 5238) 
 restricted \write18 enabled.
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 10 languages loaded.
(./sublinear_space.tex
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size12.clo))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/fullpage.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3unicode-data.def)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/luatex.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/latex/etex-pkg/etex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/luatex-loader.sty
(/usr/share/texlive/texmf-dist/scripts/oberdiek/oberdiek.luatex.lua)))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-compat.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-modutils.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-loader.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase.loader.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/modutils.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-regs.sty)
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-attr.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/attr.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-cctb.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/cctb.lua))
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/luatexbase-mcb.sty
(/usr/share/texlive/texmf-dist/tex/luatex/luatexbase/mcb.lua)))
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-main.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-log.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-fontloader.lua)(
using write cache: /home/sariel/sariel/.texmf-var/luatex-cache/generic)(using re
ad cache: /var/lib/texmf/luatex-cache/generic /home/sariel/sariel/.texmf-var/lua
tex-cache/generic)
luaotfload | main : fontloader loaded in 0.021 seconds
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-override.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-parsers.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-configuration.lu
a)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-status.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-loaders.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-database.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-colors.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-features.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-letterspace.lua)
(/usr/share/texlive/texmf-dist/tex/luatex/luaotfload/luaotfload-auxiliary.lua))
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.lua)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-patches.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-luatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmr.fd)(compiling luc: /var/li
b/texmf/luatex-cache/generic/fonts/otf/lmroman10-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-regular.luc))
(/usr/share/texlive/texmf-dist/tex/xelatex/xunicode/xunicode.sty
(/usr/share/texmf/tex/latex/tipa/t3enc.def(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmromanslant10-regular.luc)(load luc: /home/sariel/sarie
l/.texmf-var/luatex-cache/generic/fonts/otf/lmromanslant10-regular.luc)(compilin
g luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman10-italic.luc)(load 
luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-ita
lic.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman10-
bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/ot
f/lmroman10-bold.luc) (/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmss.fd
)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans10-regular.
luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lms
ans10-regular.luc))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)))))
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.cfg)))
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/luainputenc.sty
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/luainputenc.lua)
(/usr/share/texlive/texmf-dist/tex/lualatex/luainputenc/lutf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/paralist/paralist.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/euscript.sty)
(/home/sariel/sariel/papers/styles/picins.sty
Option `picins' Version 3.0 Sep. 1992, TH Darmstadt/HRZ)
(/home/sariel/sariel/papers/styles/sariel_biblatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/xpatch/xpatch.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.sty
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex2.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/logreq/logreq.sty
(/usr/share/texlive/texmf-dist/tex/latex/logreq/logreq.def))
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/blx-dm.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/blx-compat.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.def)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/bbx/alphabetic.bbx
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/bbx/standard.bbx))
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/cbx/alphabetic.cbx)
(/usr/share/texlive/texmf-dist/tex/latex/biblatex/biblatex.cfg)))

Package biblatex Warning: Macro 'journal' already defined.
(biblatex)                Using \renewbibmacro on input line 135.


Package biblatex Warning: Macro 'booktitle' already defined.
(biblatex)                Using \renewbibmacro on input line 135.

) (/usr/share/texlive/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/mleftright.sty)
(/home/sariel/sariel/papers/styles/footnote_fix.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/share/texlive/texmf-dist/tex/latex/footmisc/footmisc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(./titlesec.sty) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
(/usr/share/texlive/texmf-dist/scripts/oberdiek/pdftexcmds.lua)))
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))

LaTeX Warning: Unknown theoremstyle `remark'. Using `plain' on input line 191.

(/usr/share/texlive/texmf-dist/tex/latex/biblatex/lbx/english.lbx)
(./junk/sublinear_space.aux) (/usr/share/texmf/tex/latex/tipa/t3cmr.fd)(compilin
g luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman12-regular.luc)(load
 luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman12-re
gular.luc) (/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(./sublinear_space.bbl) ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./junk/sublinear_space.out) (./junk/sublinear_space.out)(compiling luc: /var/li
b/texmf/luatex-cache/generic/fonts/otf/lmroman17-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman17-regular.luc)
(/usr/share/texlive/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmroman7-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman7-regular.luc)(comp
iling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman5-regular.luc)(l
oad luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman5-
regular.luc)

LaTeX Warning: Citation 'h-sppus-15' on page 1 undefined on input line 707.

(/usr/share/texlive/texmf-dist/tex/latex/euenc/eu2lmtt.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmmono10-regular.luc)(load luc: /home/sa
riel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmmono10-regular.luc)(comp
iling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroman8-regular.luc)(l
oad luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman8-
regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmroma
n6-regular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fo
nts/otf/lmroman6-regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic
/fonts/otf/lmroman12-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-c
ache/generic/fonts/otf/lmroman12-bold.luc)(compiling luc: /var/lib/texmf/luatex-
cache/generic/fonts/otf/lmroman12-italic.luc)(load luc: /home/sariel/sariel/.tex
mf-var/luatex-cache/generic/fonts/otf/lmroman12-italic.luc)

LaTeX Warning: Citation 'clm-sga-05' on page 1 undefined on input line 758.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans12-regular.l
uc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsa
ns12-regular.luc)

LaTeX Warning: Citation 'mr-sroms-96' on page 1 undefined on input line 766.


LaTeX Warning: Citation 'a-ipaec-12' on page 1 undefined on input line 768.


LaTeX Warning: Citation 'amrw-cwsag-11' on page 1 undefined on input line 771.


LaTeX Warning: Citation 'abbkm-mcasp-13' on page 1 undefined on input line 774.


LaTeX Warning: Citation 'abbkm-mcasp-14' on page 1 undefined on input line 774.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation 'abbkm-mcasp-13' on page 2 undefined on input line 784.


LaTeX Warning: Citation 'lp-esppr-84' on page 2 undefined on input line 796.

<figs/shortest_path.pdf, id=152, 113.223pt x 129.283pt>
<use figs/shortest_path.pdf>

LaTeX Warning: Citation 'bcko-cgaa-08' on page 2 undefined on input line 836.


LaTeX Warning: Citation 'km-eaesp-88' on page 2 undefined on input line 836.


LaTeX Warning: Citation 'h-qssp-14' on page 2 undefined on input line 836.


LaTeX Warning: Citation 'h-qssp-14' on page 2 undefined on input line 837.


LaTeX Warning: Citation 'b-tends-67' on page 2 undefined on input line 839.

[2<./figs/shortest_path.pdf>]

LaTeX Warning: Citation 'c-arscg-88' on page 3 undefined on input line 872.


LaTeX Warning: Citation 'cs-arscg-89' on page 3 undefined on input line 872.


LaTeX Warning: Citation 'm-lpltw-84' on page 3 undefined on input line 888.


LaTeX Warning: Citation 'sw-cblpr-92' on page 3 undefined on input line 888.

(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans12-oblique.l
uc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmsa
ns12-oblique.luc)

LaTeX Warning: Citation 'sw-cblpr-92' on page 3 undefined on input line 892.


LaTeX Warning: Citation 'r-tpmlc-07' on page 3 undefined on input line 904.


LaTeX Warning: Citation 's-amop-07' on page 3 undefined on input line 904.


LaTeX Warning: Citation 'gmrs-vssa-06' on page 3 undefined on input line 904.


LaTeX Warning: Citation 'gmrs-vssa-08' on page 3 undefined on input line 904.


LaTeX Warning: Citation 'bg-cavs-11' on page 3 undefined on input line 904.


LaTeX Warning: Citation 's-amop-07' on page 3 undefined on input line 911.


LaTeX Warning: Citation 'c-lvali-95' on page 3 undefined on input line 912.


LaTeX Warning: Citation 'bg-cavs-11' on page 3 undefined on input line 913.


Overfull \hbox (28.0842pt too wide) in paragraph at lines 902--914
[][]\EU2/lmr/m/n/12 This is cap-tured by the no-tion of \EU2/lmr/m/it/12 vi-o-l
a-tor spaces \EU2/lmr/m/n/12 [[]; []; []; [];

LaTeX Warning: Citation 's-sdlpc-91' on page 3 undefined on input line 919.


LaTeX Warning: Citation 'm-cgitr-94' on page 3 undefined on input line 937.


LaTeX Warning: Citation 'm-cgitr-94' on page 3 undefined on input line 940.

[3]

LaTeX Warning: Citation 'm-cgitr-94' on page 4 undefined on input line 954.


LaTeX Warning: Citation 'cc-mpga-07' on page 4 undefined on input line 957.


LaTeX Warning: Citation 'r-tpmlc-07' on page 4 undefined on input line 983.


LaTeX Warning: Citation 's-amop-07' on page 4 undefined on input line 983.


LaTeX Warning: Citation 'gmrs-vssa-06' on page 4 undefined on input line 983.


LaTeX Warning: Citation 'gmrs-vssa-08' on page 4 undefined on input line 983.


LaTeX Warning: Citation 'bg-cavs-11' on page 4 undefined on input line 983.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/ueus.fd)(compiling luc: /var/l
ib/texmf/luatex-cache/generic/fonts/otf/lmroman10-bolditalic.luc)(load luc: /hom
e/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lmroman10-bolditalic.l
uc) [4](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono12-re
gular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/o
tf/lmmono12-regular.luc)

LaTeX Warning: Citation 'h-gaa-11' on page 5 undefined on input line 1119.


LaTeX Warning: Citation 'c-arscg-88' on page 5 undefined on input line 1144.


LaTeX Warning: Citation 'cs-arscg-89' on page 5 undefined on input line 1144.

[5]

LaTeX Warning: Citation 'c-arscg-88' on page 6 undefined on input line 1161.


LaTeX Warning: Citation 'cs-arscg-89' on page 6 undefined on input line 1161.


LaTeX Warning: Citation 'h-gaa-11' on page 6 undefined on input line 1190.

<figs/vertical_2.pdf, id=211, 150.27975pt x 88.69157pt>
<use figs/vertical_2.pdf>

LaTeX Warning: Citation 'c-arscg-88' on page 6 undefined on input line 1223.


LaTeX Warning: Citation 'cs-arscg-89' on page 6 undefined on input line 1223.

[6<./figs/vertical_2.pdf>](compiling luc: /var/lib/texmf/luatex-cache/generic/fo
nts/otf/lmmono8-regular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cac
he/generic/fonts/otf/lmmono8-regular.luc)(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmroman8-bold.luc)(load luc: /home/sariel/sariel/.texmf-v
ar/luatex-cache/generic/fonts/otf/lmroman8-bold.luc)(compiling luc: /var/lib/tex
mf/luatex-cache/generic/fonts/otf/lmroman6-bold.luc)(load luc: /home/sariel/sari
el/.texmf-var/luatex-cache/generic/fonts/otf/lmroman6-bold.luc)

LaTeX Warning: Citation 's-sdlpc-91' on page 7 undefined on input line 1309.

[7](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmmono10-italic
.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lm
mono10-italic.luc)(compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/
lmroman8-italic.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/gener
ic/fonts/otf/lmroman8-italic.luc)(compiling luc: /var/lib/texmf/luatex-cache/gen
eric/fonts/otf/lmroman7-italic.luc)(load luc: /home/sariel/sariel/.texmf-var/lua
tex-cache/generic/fonts/otf/lmroman7-italic.luc) [8]

LaTeX Warning: Citation 'm-cgitr-94' on page 9 undefined on input line 1579.


LaTeX Warning: Citation 'm-cgitr-94' on page 9 undefined on input line 1611.

[9](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmromancaps10-r
egular.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/
otf/lmromancaps10-regular.luc)(compiling luc: /var/lib/texmf/luatex-cache/generi
c/fonts/otf/lmroman7-bold.luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-c
ache/generic/fonts/otf/lmroman7-bold.luc)(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmroman5-bold.luc)(load luc: /home/sariel/sariel/.texmf-v
ar/luatex-cache/generic/fonts/otf/lmroman5-bold.luc)

LaTeX Warning: Citation 'c-arscg-88' on page 10 undefined on input line 1769.


LaTeX Warning: Citation 'cs-arscg-89' on page 10 undefined on input line 1769.

[10]

LaTeX Warning: Citation 'chr-fpuvp-15' on page 11 undefined on input line 1781.


LaTeX Warning: Citation 'cm-ltdao-96' on page 11 undefined on input line 1833.


LaTeX Warning: Citation 'i-sdpge-06' on page 11 undefined on input line 1839.

<figs/medial_axis_new.pdf, id=325, page=2, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 2>
<figs/medial_axis_new.pdf, id=326, page=4, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 4>
<figs/medial_axis_new.pdf, id=327, page=5, 144.54pt x 128.8815pt>
<use figs/medial_axis_new.pdf, page 5>

LaTeX Warning: Citation 'h-qssp-14' on page 11 undefined on input line 1892.


Overfull \hbox (33.15044pt too wide) in paragraph at lines 1897--1907
\EU2/lmr/m/n/12 coun-ter-clock-wise or-der along its bound-ary. Let $\OML/cmm/m
/it/12 ^^[[]$ \EU2/lmr/m/n/12 be the polyg-o-nal curve hav-ing the ver-tices $\
OML/cmm/m/it/12 v[]; v[];
[11]

LaTeX Warning: Citation 'csw-fmasp-99' on page 12 undefined on input line 1924.

<figs/bone.pdf, id=343, 144.54pt x 124.8665pt> <use figs/bone.pdf>

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 1946.
See the caption package documentation for explanation.

[12<./figs/medial_axis_new.pdf><./figs/medial_axis_new.pdf><./figs/medial_axis_n
ew.pdf><./figs/bone.pdf>]
<figs/corridor_decomp.pdf, id=366, page=3, 150.87587pt x 132.49399pt>
<use figs/corridor_decomp.pdf, page 3>
<figs/corridor_decomp.pdf, id=367, page=5, 150.87587pt x 132.49399pt>
<use figs/corridor_decomp.pdf, page 5>
<figs/corridor_decomp.pdf, id=368, page=7, 150.87587pt x 129.4948pt>
<use figs/corridor_decomp.pdf, page 7>
<figs/medial_axis_curves.pdf, id=369, page=2, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 2>
<figs/medial_axis_curves.pdf, id=370, page=4, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 4>
<figs/medial_axis_curves.pdf, id=371, page=5, 168.68219pt x 157.62288pt>
<use figs/medial_axis_curves.pdf, page 5>(compiling luc: /var/lib/texmf/luatex-c
ache/generic/fonts/otf/lmsans8-regular.luc)(load luc: /home/sariel/sariel/.texmf
-var/luatex-cache/generic/fonts/otf/lmsans8-regular.luc)

LaTeX Warning: Citation 'f-savd-87' on page 13 undefined on input line 2041.

[13<./figs/corridor_decomp.pdf><./figs/corridor_decomp.pdf><./figs/corridor_deco
mp.pdf><./figs/medial_axis_curves.pdf><./figs/medial_axis_curves.pdf><./figs/med
ial_axis_curves.pdf>] [14]
<figs/ith_iteration.pdf, id=408, page=1, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 1>
<figs/ith_iteration.pdf, id=409, page=2, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 2>
<figs/ith_iteration.pdf, id=410, page=3, 141.31696pt x 135.80797pt>
<use figs/ith_iteration.pdf, page 3> [15<./figs/ith_iteration.pdf><./figs/ith_it
eration.pdf><./figs/ith_iteration.pdf>]

LaTeX Warning: Citation 'gh-ospqs-89' on page 16 undefined on input line 2380.


LaTeX Warning: Citation 'c-tsplt-91a' on page 16 undefined on input line 2381.


LaTeX Warning: Citation 'agr-ratsp-01' on page 16 undefined on input line 2381.

[16] <figs/funnel.pdf, id=479, 83.01012pt x 133.49875pt> <use figs/funnel.pdf>

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 2433.
See the caption package documentation for explanation.

[17<./figs/funnel.pdf>]

LaTeX Warning: Empty bibliography on input line 2577.


LaTeX Warning: Citation 'm-cgitr-94' on page 18 undefined on input line 2593.


LaTeX Warning: Citation 'i-samwi-01' on page 18 undefined on input line 2599.


LaTeX Warning: Citation 'm-cgitr-94' on page 18 undefined on input line 2610.

[18]

LaTeX Warning: Citation 'mn-idm-98' on page 19 undefined on input line 2718.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 2755.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 2755.

[19]

LaTeX Warning: Citation 'c-arscg-88' on page 20 undefined on input line 2885.


LaTeX Warning: Citation 'cs-arscg-89' on page 20 undefined on input line 2885.

[20](compiling luc: /var/lib/texmf/luatex-cache/generic/fonts/otf/lmsans10-bold.
luc)(load luc: /home/sariel/sariel/.texmf-var/luatex-cache/generic/fonts/otf/lms
ans10-bold.luc) [21] [22] (./junk/sublinear_space.aux)

LaTeX Warning: There were undefined references.


Package biblatex Warning: Please (re)run Biber on the file:
(biblatex)                sublinear_space
(biblatex)                and rerun LaTeX afterwards.

)
(see the transcript file for additional information)
 1388 words of node memory still in use:
   7 hlist, 2 vlist, 2 rule, 2 glue, 2 kern, 7 attribute, 52 glue_spec, 7 attrib
ute_list, 1 action, 1 write nodes
   avail lists: 1:6,2:13118,3:1062,4:1433,5:376,6:4237,7:165,8:21,9:661,10:424
</usr/share/texmf/fonts/opentype/public/lm/lmsans10-bold.otf></usr/share/texmf/f
onts/opentype/public/lm/lmroman8-regular.otf></usr/share/texmf/fonts/opentype/pu
blic/lm/lmromancaps10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmr
oman8-italic.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-bolditalic
.otf></usr/share/texmf/fonts/opentype/public/lm/lmsans12-oblique.otf></usr/share
/texmf/fonts/opentype/public/lm/lmroman10-italic.otf></usr/share/texmf/fonts/ope
ntype/public/lm/lmmono10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/
lmroman7-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmsans12-regular
.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman12-italic.otf></usr/share
/texmf/fonts/opentype/public/lm/lmroman12-bold.otf></usr/share/texmf/fonts/opent
ype/public/lm/lmsans10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lm
roman10-bold.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-regular.ot
f></usr/share/texmf/fonts/opentype/public/lm/lmroman12-regular.otf></usr/share/t
exmf/fonts/opentype/public/lm/lmroman17-regular.otf><</usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmex10.pfb><</usr/share/texlive/texmf-dist/fo
nts/type1/public/amsfonts/cmextra/cmex8.pfb><</usr/share/texlive/texmf-dist/font
s/type1/public/amsfonts/cm/cmmi10.pfb><</usr/share/texlive/texmf-dist/fonts/type
1/public/amsfonts/cm/cmmi12.pfb><</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi6.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsf
onts/cm/cmmi7.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm
/cmmi8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.
pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb><</
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb><</usr/shar
e/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb><</usr/share/texliv
e/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb><</usr/share/texlive/texmf-
dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb><</usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmsy6.pfb><</usr/share/texlive/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmsy8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/euler/eusm10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public
/amsfonts/symbols/msbm10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/
stmaryrd/stmary10.pfb><</usr/share/texlive/texmf-dist/fonts/type1/public/stmaryr
d/stmary8.pfb><</usr/share/texlive/texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb>
Output written on sublinear_space.pdf (22 pages, 509436 bytes).

SyncTeX written on sublinear_space.synctex.gz.Transcript written on sublinear_space.log.

